Metasurface-Enabled Extremely Large-Scale Antenna Systems: Transceiver Architecture, Physical Modeling, and Channel Estimation

Extremely large-scale antenna arrays (ELAAs) have emerged as a pivotal technology for addressing the unprecedented performance demands of next-generation wireless communication systems. To enhance their practicality, we propose metasurface-enabled extremely large-scale antenna (MELA) systems -- novel transceiver architectures that employ reconfigurable transmissive metasurfaces to facilitate efficient over-the-air RF-to-antenna coupling and phase control. This architecture eliminates the need for bulky switch matrices and costly phase-shifter networks typically required in conventional solutions. Physically grounded models are developed to characterize electromagnetic field propagation through individual transmissive unit cells, capturing the fundamental physics of wave transformation and transmission. Additionally, distance-dependent approximate models are introduced, exhibiting structural properties conducive to efficient parameter estimation and signal processing. Based on the channel model, a two stage channel estimation framework is proposed for the scenarios comprising users in the hybrid near- and far-fields. In the first stage, a dictionary-driven beamspace filtering technique enables rapid angular-domain scanning. In the refinement stage, the rotational symmetry of subarrays is exploited to design super-resolution estimators that jointly recover angular and range parameters. An analytical expression for the half-power beamwidth of MELA is derived, revealing its near-optimal spatial resolution relative to conventional ELAA architectures. Numerical experiments further validate the high-resolution of the proposed channel estimation algorithm and the fidelity of the electromagnetic model, positioning the MELA architecture as a highly competitive and forward-looking solution for practical ELAA deployment.

==> DOF1.txt <==
num	5d	10d	100d	500d
1	0.195129114391687	0.142887213689117	0.627280078138065	0.976229660126951
2	0.161081966174427	0.135071758125402	0.324115129664833	0.0236799579463415
3	0.128425911280300	0.132167121340178	0.0466630542864527	9.02529770527555e-05
4	0.114667840100959	0.128653903950096	0.00190735210329891	1.28859589974622e-07
5	0.110122841163868	0.121004910695679	3.40610111284131e-05	9.00312062727531e-11
6	0.100250180549744	0.109279541780550	3.23080516636536e-07	3.39997029107524e-14
7	0.0683714612534534	0.0935102549135989	1.71057230534376e-09	7.14795526754005e-18
8	0.0412379205419115	0.0726408107276548	5.12205966730361e-12	8.17533131320299e-22
9	0.0369680207335854	0.0443465950204671	1.01392565204884e-14	4.85441693534996e-26
10	0.0255895718908525	0.0149277939860207	3.00153724951111e-17	4.28072529190341e-27
11	0.0132878576480393	0.00473812802183629	1.17758155428280e-19	2.84779041491263e-27
12	0.00432853458601054	0.000742992728755799	9.62127608142349e-23	2.62800375801266e-27
13	0.000518129892258697	2.82279889885291e-05	2.67456096617210e-27	2.52718867874369e-27
14	2.04462153601053e-05	7.40842403952739e-07	3.21230613333489e-28	2.18345451454786e-27
15	2.03577544216992e-07	6.18925132253409e-09	1.84006519450324e-28	1.83867901074579e-27


==> DOF2.txt <==
num	1lambda	2lambda	5lambda	20lambda
1	0.332263527737571	0.161497315441330	0.193889856757277	0.152319396883946
2	0.315258589667736	0.157012858602329	0.178980068161753	0.151826217338402
3	0.247863532626119	0.150485241700575	0.144425468546482	0.144860725144051
4	0.0926183112705614	0.144116773779000	0.132146350757826	0.139591224708767
5	0.0114216369922081	0.126167609263985	0.124313041561514	0.138481757090558
6	0.000560014756939170	0.102978193670212	0.113010405134729	0.136700392777626
7	1.41747436938870e-05	0.0767615565330497	0.101307360359467	0.135524609742061
8	2.09621121108841e-07	0.0495454895622622	0.00466328488122841	0.000451427895503221
9	2.53702551745777e-09	0.0242542942971368	0.00288096905810167	0.000184862943596092
10	4.64069430512354e-11	0.00591922334841555	0.00188529699814681	3.22934859845278e-05
11	6.16362523751826e-13	0.000764262556046174	0.000983592384898361	1.26565657573200e-05
12	1.64205708140430e-15	0.000277793006298000	0.000683850493967668	5.31977754248487e-06
13	1.18078468850898e-18	0.000188996225191473	0.000528243430225932	3.72436752422737e-06
14	7.99491147933872e-21	2.98400575863872e-05	0.000259929806282499	3.12945266106087e-06
15	2.28156564323226e-24	5.51956582520387e-07	4.22816681013217e-05	2.26182601911824e-06


==> beam_fig1.txt <==
dd_iter	de	far	app
0.200000000000000	0.777517533707849	0.618427023704610	0.999999691679404
0.400000000000000	0.915357323022526	0.861737361295407	0.999999959275209
0.600000000000000	0.958664806992651	0.933102333178788	0.999999984955599
0.800000000000000	0.975978593304944	0.961225289896215	0.999999992482519
1	0.984406268586216	0.974850775449013	0.999999995589917
1.20000000000000	0.989093671451158	0.982415230611573	0.999999997134633
1.40000000000000	0.991955894344249	0.987030610595761	0.999999998002026
1.60000000000000	0.993827266306497	0.990047229966985	0.999999998533174
1.80000000000000	0.995116101174625	0.992124570079877	0.999999998880175
2	0.996040696922590	0.993614818977491	0.999999999118522
2.20000000000000	0.996726126607195	0.994719635587716	0.999999999288893
2.40000000000000	0.997248144133359	0.995561117349769	0.999999999414688
2.60000000000000	0.997654769594338	0.996216646713307	0.999999999510097
2.80000000000000	0.997977621307198	0.996737170711706	0.999999999584114
3.00000000000000	0.998238198481107	0.997157330309515	0.999999999642649
3.20000000000000	0.998451528479279	0.997501338834661	0.999999999689716
3.40000000000000	0.998628369129582	0.997786530782885	0.999999999728112
3.60000000000000	0.998776584566135	0.998025578563852	0.999999999759832
3.80000000000000	0.998902030681321	0.998227919030834	0.999999999786334
4	0.999009140092842	0.998400695874506	0.999999999808698
4.20000000000000	0.999101317683336	0.998549396841186	0.999999999827740
4.40000000000000	0.999181213666151	0.998678293650307	0.999999999844084
4.60000000000000	0.999250915652305	0.998790751428610	0.999999999858215
4.80000000000000	0.999312086044199	0.998889450069827	0.999999999870514
5.00000000000000	0.999366061837348	0.998976545035662	0.999999999881285
5.20000000000000	0.999413928136549	0.999053785811076	0.999999999890769
5.40000000000000	0.999456573007715	0.999122604290621	0.999999999899163
5.60000000000000	0.999494728888824	0.999184181510146	0.999999999906628
5.80000000000000	0.999529004195107	0.999239498579767	0.999999999913296
6.00000000000000	0.999559907684213	0.999289375951412	0.999999999919275
6.20000000000000	0.999587867416029	0.999334503976632	0.999999999924658
6.40000000000000	0.999613245635041	0.999375466894008	0.999999999929520
6.60000000000000	0.999636350547190	0.999412761812111	0.999999999933928
6.80000000000000	0.999657445710152	0.999446813846366	0.999999999937935
7.00000000000000	0.999676757574062	0.999477988275102	0.999999999941589
7.20000000000000	0.999694481577504	0.999506600367106	0.999999999944931
7.40000000000000	0.999710787106595	0.999532923376733	0.999999999947994
7.60000000000000	0.999725821553150	0.999557195086832	0.999999999950808
7.80000000000000	0.999739713654187	0.999579623193248	0.999999999953401
8	0.999752576254604	0.999600389759471	0.999999999955794
8.20000000000000	0.999764508604138	0.999619654920486	0.999999999958008
8.40000000000000	0.999775598276184	0.999637559977026	0.999999999960059
8.60000000000000	0.999785922777990	0.999654229992229	0.999999999961964
8.80000000000000	0.999795550907653	0.999669775980084	0.999999999963735
9	0.999804543902429	0.999684296757385	0.999999999965387
9.20000000000000	0.999812956414228	0.999697880517037	0.999999999966928
9.40000000000000	0.999820837341394	0.999710606169624	0.999999999968368
9.60000000000000	0.999828230540453	0.999722544491427	0.999999999969717
9.80000000000000	0.999835175437242	0.999733759110165	0.999999999970981
10	0.999841707553329	0.999744307354153	0.999999999972168
10.2000000000000	0.999847858960900	0.999754240986069	0.999999999973283
10.4000000000000	0.999853658676993	0.999763606838926	0.999999999974332
10.6000000000000	0.999859133006160	0.999772447368854	0.999999999975321
10.8000000000000	0.999864305839111	0.999780801136892	0.999999999976255
11	0.999869198913709	0.999788703230042	0.999999999977136
11.2000000000000	0.999873832043607	0.999796185630159	0.999999999977968
11.4000000000000	0.999878223319075	0.999803277537940	0.999999999978757
11.6000000000000	0.999882389283775	0.999810005658157	0.999999999979504
11.8000000000000	0.999886345090751	0.999816394451337	0.999999999980212
12	0.999890104640364	0.999822466356323	0.999999999980884


==> fig2_data.txt <==
time_slot	2db	3db	6db	8db
441	9.03732566551115	9.04022709873670	10.0302365235817	9.76458170453979
576	8.01871376884354	8.02076981323461	8.07934151610030	9.12456463051803
784	6.96378871064040	7.02398890306399	7.01557394458523	8.63448842297091
1089	5.44836701169789	5.56633858630298	5.74998851715358	6.69309462533155
1681	4.79398499573010	4.64974755832742	4.60857828118558	4.90238210102384
3025	3.54717439726277	3.50943399513139	4.07488146390664	4.41732295129119
6724	2.32763108976930	2.68475822205760	3.82115151344935	4.24094179529239
26569	1.53059858577967	1.97945186915536	3.45671847831317	3.95205798702950

==> fig5_snr_near.txt <==
snr	mu-ang	mu-dis	es-ang	es-dis	omp-ang	omp-dis	crb-ang	crb-dis
-16	0.0264572913275560	8.58690905502603	0.0241975644424607	9.50000000000000	0.435317873341056	9.34654513331091	0.00829651146129729	12.3159762863439
-12	0.0350571602895022	9.55161412645039	0.0241819360862111	9.95323594412995	0.369346236981515	7.56301433477004	0.00447187620860910	6.73156111324716
-8	0.0267449893009437	7.69841269841270	0.0230250178042828	9.72261475449778	0.299211488658324	7.70779351469028	0.00135079018893530	1.98510123158718
-4	0.00487653568652590	6.02101878110689	0.0103594128862516	9.16705919894222	0.126026144757983	3.96615020289584	0.000806256756200589	1.12394597557552
0	0.00230770779334917	3.61390185381375	0.00101062007556766	9.62029514307217	0.0719646048106290	5.12853634124673	0.000287946906082489	0.428477039994627
4	0.000902005460546716	1.80952380952381	0.000397956043588820	6.30197983386286	0.041992362915625	4.58425581293096	0.000121099752494372	0.177472275447039
8	0.000405892736654795	1.04522083719197	0.000255488701604693	6.43260969529861	0.019090558017887	3.69219267887282	3.77099273116722e-05	0.0539702975484117
12	0.000248247269601778	1.02899847693924	0.000147228090307222	4.12823165100868	0.0051097541800700	3.64125929032728	1.63577923308872e-05	0.0235035291076525
16	0.000177622602724154	0.423425663337556	0.000101019179294580	1.51193158676785	0.00278092757070615	3.36364542867818	6.55210625578201e-06	0.0100425604678386

==> hpbw.txt <==
dd	mela1	elaa	mela3
0.0562500000000000	9.01803607214429	6.85370741482966	7.57515030060120
0.0675000000000000	9.01803607214429	6.85370741482966	7.57515030060120
0.0787500000000000	9.01803607214429	6.85370741482966	7.57515030060120
0.0900000000000000	8.65731462925852	6.85370741482966	7.57515030060120
0.101250000000000	8.29659318637274	6.85370741482966	7.57515030060120
0.112500000000000	8.29659318637274	6.85370741482966	7.57515030060120
0.123750000000000	8.29659318637274	6.85370741482966	7.21442885771543
0.135000000000000	7.93587174348697	6.85370741482966	7.21442885771543
0.146250000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.157500000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.168750000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.180000000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.191250000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.202500000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.213750000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.225000000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.236250000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.247500000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.258750000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.270000000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.281250000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.292500000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.303750000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.315000000000000	7.57515030060120	6.85370741482966	7.21442885771543
0.326250000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.337500000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.348750000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.360000000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.371250000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.382500000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.393750000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.405000000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.416250000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.427500000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.438750000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.450000000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.461250000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.472500000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.483750000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.495000000000000	7.21442885771543	6.85370741482966	7.21442885771543
0.506250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.517500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.528750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.540000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.551250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.562500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.573750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.585000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.596250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.607500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.618750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.630000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.641250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.652500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.663750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.675000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.686250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.697500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.708750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.720000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.731250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.742500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.753750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.765000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.776250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.787500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.798750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.810000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.821250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.832500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.843750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.855000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.866250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.877500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.888750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.900000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.911250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.922500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.933750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.945000000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.956250000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.967500000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.978750000000000	7.21442885771543	6.85370741482966	6.85370741482966
0.990000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.00125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.01250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.02375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.03500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.04625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.05750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.06875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.08000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.09125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.10250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.11375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.12500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.13625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.14750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.15875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.17000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.18125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.19250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.20375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.21500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.22625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.23750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.24875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.26000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.27125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.28250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.29375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.30500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.31625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.32750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.33875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.35000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.36125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.37250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.38375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.39500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.40625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.41750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.42875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.44000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.45125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.46250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.47375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.48500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.49625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.50750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.51875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.53000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.54125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.55250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.56375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.57500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.58625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.59750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.60875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.62000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.63125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.64250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.65375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.66500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.67625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.68750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.69875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.71000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.72125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.73250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.74375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.75500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.76625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.77750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.78875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.80000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.81125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.82250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.83375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.84500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.85625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.86750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.87875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.89000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.90125000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.91250000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.92375000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.93500000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.94625000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.95750000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.96875000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.98000000000000	7.21442885771543	6.85370741482966	6.85370741482966
1.99125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.00250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.01375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.02500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.03625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.04750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.05875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.07000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.08125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.09250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.10375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.11500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.12625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.13750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.14875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.16000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.17125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.18250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.19375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.20500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.21625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.22750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.23875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.25000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.26125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.27250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.28375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.29500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.30625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.31750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.32875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.34000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.35125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.36250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.37375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.38500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.39625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.40750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.41875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.43000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.44125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.45250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.46375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.47500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.48625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.49750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.50875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.52000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.53125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.54250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.55375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.56500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.57625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.58750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.59875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.61000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.62125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.63250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.64375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.65500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.66625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.67750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.68875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.70000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.71125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.72250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.73375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.74500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.75625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.76750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.77875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.79000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.80125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.81250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.82375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.83500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.84625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.85750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.86875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.88000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.89125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.90250000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.91375000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.92500000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.93625000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.94750000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.95875000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.97000000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.98125000000000	7.21442885771543	6.85370741482966	6.85370741482966
2.99250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.00375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.01500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.02625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.03750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.04875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.06000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.07125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.08250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.09375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.10500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.11625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.12750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.13875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.15000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.16125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.17250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.18375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.19500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.20625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.21750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.22875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.24000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.25125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.26250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.27375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.28500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.29625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.30750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.31875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.33000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.34125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.35250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.36375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.37500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.38625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.39750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.40875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.42000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.43125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.44250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.45375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.46500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.47625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.48750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.49875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.51000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.52125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.53250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.54375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.55500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.56625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.57750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.58875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.60000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.61125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.62250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.63375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.64500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.65625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.66750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.67875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.69000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.70125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.71250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.72375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.73500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.74625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.75750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.76875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.78000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.79125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.80250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.81375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.82500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.83625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.84750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.85875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.87000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.88125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.89250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.90375000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.91500000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.92625000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.93750000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.94875000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.96000000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.97125000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.98250000000000	7.21442885771543	6.85370741482966	6.85370741482966
3.99375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.00500000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.01625000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.02750000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.03875000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.05000000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.06125000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.07250000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.08375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.09500000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.10625000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.11750000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.12875000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.14000000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.15125000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.16250000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.17375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.18500000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.19625000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.20750000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.21875000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.23000000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.24125000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.25250000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.26375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.27500000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.28625000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.29750000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.30875000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.32000000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.33125000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.34250000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.35375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.36500000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.37625000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.38750000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.39875000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.41000000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.42125000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.43250000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.44375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.45500000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.46625000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.47750000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.48875000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.50000000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.51125000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.52250000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.53375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.54500000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.55625000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.56750000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.57875000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.59000000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.60125000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.61250000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.62375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.63500000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.64625000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.65750000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.66875000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.68000000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.69125000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.70250000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.71375000000000	7.21442885771543	6.85370741482966	6.85370741482966
4.72500000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.73625000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.74750000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.75875000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.77000000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.78125000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.79250000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.80375000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.81500000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.82625000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.83750000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.84875000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.86000000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.87125000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.88250000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.89375000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.90500000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.91625000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.92750000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.93875000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.95000000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.96125000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.97250000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.98375000000000	6.85370741482966	6.85370741482966	6.85370741482966
4.99500000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.00625000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.01750000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.02875000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.04000000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.05125000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.06250000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.07375000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.08500000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.09625000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.10750000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.11875000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.13000000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.14125000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.15250000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.16375000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.17500000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.18625000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.19750000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.20875000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.22000000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.23125000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.24250000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.25375000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.26500000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.27625000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.28750000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.29875000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.31000000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.32125000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.33250000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.34375000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.35500000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.36625000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.37750000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.38875000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.40000000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.41125000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.42250000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.43375000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.44500000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.45625000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.46750000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.47875000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.49000000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.50125000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.51250000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.52375000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.53500000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.54625000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.55750000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.56875000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.58000000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.59125000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.60250000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.61375000000000	6.85370741482966	6.85370741482966	6.85370741482966
5.62500000000000	6.85370741482966	6.85370741482966	6.85370741482966

==> hpbw_1.txt <==
theta_range	TRMS	ELAA
-90	0.0211421803792249	0.0213233753002105
-89.6392785571142	0.0211718206172565	0.0213532357824048
-89.2785571142285	0.0212606818518889	0.0214427572524832
-88.9178356713427	0.0214085849160394	0.0215917590469606
-88.5571142284569	0.0216152287730153	0.0217999376175831
-88.1963927855711	0.0218801868936436	0.0220668628822319
-87.8356713426854	0.0222029022134293	0.0223919731455855
-87.4749498997996	0.0225826806995185	0.0227745686195439
-87.1142284569138	0.0230186835665928	0.0232138035828420
-86.7535070140281	0.0235099181908099	0.0237086772293475
-86.3927855711423	0.0240552277816067	0.0242580232653244
-86.0320641282565	0.0246532798827874	0.0248604983276441
-85.6713426853707	0.0253025537868358	0.0255145693075384
-85.3106212424850	0.0260013269600036	0.0262184996782151
-84.9498997995992	0.0267476605904113	0.0269703349394468
-84.5891783567134	0.0275393843872932	0.0277678873082699
-84.2284569138277	0.0283740807765852	0.0286087198021194
-83.8677354709419	0.0292490686563208	0.0294901298791367
-83.5070140280561	0.0301613868947675	0.0304091328199922
-83.1462925851703	0.0311077777747879	0.0313624450562737
-82.7855711422846	0.0320846706095097	0.0323464676722478
-82.4248496993988	0.0330881657768624	0.0333572703294368
-82.0641282565130	0.0341140194437508	0.0343905758868388
-81.7034068136273	0.0351576292743193	0.0354417460134657
-81.3426853707415	0.0362140214406840	0.0365057681139754
-80.9819639278557	0.0372778392783311	0.0375772439121575
-80.6212424849699	0.0383433339517183	0.0386503800605387
-80.2605210420842	0.0394043575180490	0.0397189811669610
-79.8997995991984	0.0404543587981880	0.0407764456501295
-79.5390781563126	0.0414863824827428	0.0418157648553073
-79.1783567134269	0.0424930719177742	0.0428295258778865
-78.8176352705411	0.0434666760277845	0.0438099185558265
-78.4569138276553	0.0443990608428135	0.0447487471011851
-78.0961923847695	0.0452817261008426	0.0456374468453523
-77.7354709418838	0.0461058273954733	0.0464671065713324
-77.3747494989980	0.0468622043310705	0.0472284968985689
-77.0140280561122	0.0475414151324137	0.0479121051705199
-76.6533066132265	0.0481337781323514	0.0485081772714548
-76.2925851703407	0.0486294205282020	0.0490067667659200
-75.9318637274549	0.0490183347546393	0.0493977917109773
-75.5711422845691	0.0492904427667926	0.0496710994368885
-75.2104208416834	0.0494356684613167	0.0498165395254331
-74.8496993987976	0.0494440183846383	0.0498240451358974
-74.4889779559118	0.0493056707857128	0.0496837227361956
-74.1282565130261	0.0490110729650029	0.0493859501901673
-73.7675350701403	0.0485510467516839	0.0489214830314810
-73.4068136272545	0.0479169018071563	0.0482815686196473
-73.0460921843688	0.0471005563049764	0.0474580677245659
-72.6853707414830	0.0460946643756895	0.0464435829231988
-72.3246492985972	0.0448927495305332	0.0452315930161447
-71.9639278557114	0.0434893430916702	0.0438165924841905
-71.6032064128257	0.0418801264599882	0.0421942348068241
-71.2424849699399	0.0400620758465809	0.0403614782582223
-70.8817635270541	0.0380336078830880	0.0383167325836749
-70.5210420841683	0.0357947243121667	0.0360600047437877
-70.1603206412826	0.0333471537458129	0.0335930416984289
-69.7995991983968	0.0306944882701937	0.0309194679912172
-69.4388777555110	0.0278423124758199	0.0280449156928198
-69.0781563126252	0.0247983223071737	0.0249771440723281
-68.7174348697395	0.0215724309646412	0.0217261461960073
-68.3567134268537	0.0181768589689628	0.0183042395074862
-67.9959919839679	0.0146262054576470	0.0147261373293395
-67.6352705410822	0.0109374980114997	0.0110089981493782
-67.2745490981964	0.00713022009594591	0.00717244952265087
-66.9138276553106	0.00322633718464884	0.00323858343887993
-66.5531062124249	0.000750689132666047	0.000768079918392995
-66.1923847695391	0.00477212183934783	0.00482066295378598
-65.8316633266533	0.00881076425388816	0.00889003870465618
-65.4709418837675	0.0128351877651577	0.0129449785823664
-65.1102204408818	0.0168124814954748	0.0169523418762344
-64.7494989979960	0.0207080822609808	0.0208773086336101
-64.3887775551102	0.0244860376282286	0.0246836569902182
-64.0280561122245	0.0281093236963461	0.0283340853979247
-63.6673346693387	0.0315402086585472	0.0317905794833861
-63.3066132264529	0.0347406599655536	0.0350148224736425
-62.9458917835671	0.0376727929253118	0.0379686472487937
-62.5851703406814	0.0402993578059842	0.0406145271352313
-62.2244488977956	0.0425842615545622	0.0429161015458548
-61.8637274549098	0.0444931192111853	0.0448387315194439
-61.5030060120240	0.0459938290270030	0.0463500791259987
-61.1422845691383	0.0470571642060130	0.0474207036073657
-60.7815631262525	0.0476573731123701	0.0480246660347129
-60.4208416833667	0.0477727787393485	0.0481401332110485
-60.0601202404810	0.0473863672516701	0.0477499705551225
-59.6993987975952	0.0464863545185858	0.0468423128021133
-59.3386773547094	0.0450667187819688	0.0454111005776687
-58.9779559118236	0.0431276869840094	0.0434565702775876
-58.6172344689379	0.0406761618458393	0.0409856842487780
-58.2565130260521	0.0377260765745226	0.0380124880510782
-57.8957915831663	0.0342986641135597	0.0345583816160209
-57.5350701402806	0.0304226281727387	0.0306522914377025
-57.1743486973948	0.0261342039084171	0.0263307315595625
-56.8136272545090	0.0214770971158871	0.0216377420820600
-56.4529058116232	0.0165022922413756	0.0166246952275246
-56.0921843687375	0.0112677219591889	0.0113499606711343
-55.7314629258517	0.00583780052128397	0.00587842388457758
-55.3707414829659	0.000284154041230972	0.000280853636411814
-55.0100200400802	0.00532238320309514	0.00536688246441692
-54.6492985971944	0.0108976827647649	0.0109847524334699
-54.2885771543086	0.0163609224487324	0.0164896390909792
-53.9278557114229	0.0216277289336337	0.0217965550852670
-53.5671342685371	0.0266132177997796	0.0268199811349676
-53.2064128256513	0.0312334132492295	0.0314753110120191
-52.8456913827655	0.0354067661653429	0.0356803829165177
-52.4849699398798	0.0390557354689466	0.0393570731007069
-52.1242484969940	0.0421084040429537	0.0424329239860895
-51.7635270541082	0.0445000981446483	0.0448427756958851
-51.4028056112225	0.0461749765002688	0.0465303670109547
-51.0420841683367	0.0470875529478048	0.0474498693695684
-50.6813627254509	0.0472041147762988	0.0475673157882255
-50.3206412825651	0.0465039979374555	0.0468618855962846
-49.9599198396794	0.0449806801892022	0.0453270057578570
-49.5991983967936	0.0426426540667403	0.0429712303948169
-49.2384769539078	0.0395140434435867	0.0398188620034430
-48.8777555110220	0.0356349304024318	0.0359102808324727
-48.5170340681363	0.0310613632208308	0.0313019529961693
-48.1563126252505	0.0258650215090736	0.0260660931381321
-47.7955911823647	0.0201325209526785	0.0202899638140421
-47.4348697394790	0.0139643480301434	0.0140748011637285
-47.0741482965932	0.00747342853227837	0.00753436479754748
-46.7134268537074	0.000783748150519325	0.000793118993651020
-46.3527054108216	0.00597426860078426	0.00601593788228204
-45.9919839679359	0.0126608466976255	0.0127537685757382
-45.6312625250501	0.0191354447565594	0.0192780791669616
-45.2705410821643	0.0252565819577165	0.0254463403815505
-44.9098196392786	0.0308857418414231	0.0311189900986075
-44.5490981963928	0.0358906500877102	0.0361627499304906
-44.1883767535070	0.0401486031640549	0.0404539805601397
-43.8276553106212	0.0435497552549559	0.0438819937178060
-43.4669338677355	0.0460002757962377	0.0463522335856693
-43.1062124248497	0.0474252877771525	0.0477892373433827
-42.7454909819639	0.0477714963534810	0.0481392837852939
-42.3847695390782	0.0470094190845783	0.0473726406821930
-42.0240480961924	0.0451351335312956	0.0454853260019959
-41.6633266533066	0.0421714651559278	0.0425003053522965
-41.3026052104208	0.0381685484852672	0.0384680580925456
-40.9418837675351	0.0332037072827274	0.0334664574271749
-40.5811623246493	0.0273806148947852	0.0275999252817921
-40.2204408817635	0.0208277138387665	0.0209978406329520
-39.8597194388778	0.0136958944203346	0.0138121998587102
-39.4989979959920	0.00615546542274898	0.00621454915515752
-39.1382765531062	0.00160803706669514	0.00160776841563105
-38.7775551102204	0.00939634216135057	0.00945598574030813
-38.4168336673347	0.0170064927137374	0.0171248161563658
-38.0561122244489	0.0242333617633990	0.0244077798122594
-37.6953907815631	0.0308764117463570	0.0311028221930760
-37.3346693386774	0.0367452353742017	0.0370180778313201
-36.9739478957916	0.0416652548938885	0.0419776182750514
-36.6132264529058	0.0454832408526742	0.0458270134978907
-36.2525050100200	0.0480724714004414	0.0484385307498343
-35.8917835671343	0.0493373569174599	0.0497157949014545
-35.5310621242485	0.0492173608562823	0.0495977400295863
-35.1703406813627	0.0476900592790900	0.0480616935724423
-34.8096192384770	0.0447731990026120	0.0451254519053591
-34.4488977955912	0.0405256374403484	0.0408482295129051
-34.0881763527054	0.0350470758206797	0.0353303927029731
-33.7274549098196	0.0284765309218059	0.0287119224487216
-33.3667334669339	0.0209895281813620	0.0211695886627540
-33.0060120240481	0.0127940414377310	0.0129128590063034
-32.6452905811623	0.00412528541711605	0.00417860802874150
-32.2845691382766	0.00476109925969741	0.00477526432527459
-31.9238476953908	0.0135949227198230	0.0136771534796908
-31.5631262525050	0.0221013597976057	0.0222498190401397
-31.2024048096192	0.0300081498025324	0.0302189746101985
-30.8416833667335	0.0370548140290860	0.0373221413199764
-30.4809619238477	0.0430013907913753	0.0433174845645260
-30.1202404809619	0.0476368929745842	0.0479923385732198
-29.7595190380762	0.0507871586842428	0.0511711179803109
-29.3987975951904	0.0523217992101040	0.0527223203616375
-29.0380761523046	0.0521599655919459	0.0525643392413784
-28.6773547094188	0.0502746815638249	0.0506698334897447
-28.3166332665331	0.0466955274981343	0.0470684360640079
-27.9559118236473	0.0415095066465516	0.0418476320113877
-27.5951903807615	0.0348599804332984	0.0351516914525396
-27.2344689378758	0.0269436223918637	0.0271786063895981
-26.8737474949900	0.0180054092891656	0.0181750487447647
-26.5130260521042	0.00833174961491240	0.00842943881368950
-26.1523046092184	0.00175860805625869	0.00173671417712675
-25.7915831663327	0.0119226393386480	0.0119789671672421
-25.4308617234469	0.0218078755008568	0.0219412959486591
-25.0701402805611	0.0310613386566047	0.0312682890538742
-24.7094188376753	0.0393434690286094	0.0396177782900753
-24.3486973947896	0.0463404365554369	0.0466734657773308
-23.9879759519038	0.0517762056600428	0.0521570864277777
-23.6272545090180	0.0554236802167737	0.0558396401857538
-23.2665330661323	0.0571144747010830	0.0575512411321669
-22.9058116232465	0.0567468918875359	0.0571891612167864
-22.5450901803607	0.0542917359560886	0.0547236947176857
-22.1843687374749	0.0497956546424631	0.0502015346231774
-21.8236472945892	0.0433817838069127	0.0437464323539466
-21.4629258517034	0.0352475602705793	0.0355570052600739
-21.1022044088176	0.0256596712776830	0.0259016591632120
-20.7414829659319	0.0149462202838517	0.0151107023309929
-20.3807615230461	0.00348639285508769	0.00356583868172923
-20.0200400801603	0.00830308796296074	0.00831266257647364
-19.6593186372746	0.0199805990472105	0.0200807207196022
-19.2985971943888	0.0310981484297291	0.0312866284819819
-18.9378757515030	0.0412167756403889	0.0414880990718083
-18.5771543086172	0.0499241285582916	0.0502695480687069
-18.2164328657315	0.0568511699458518	0.0572589472498972
-17.8557114228457	0.0616878065877783	0.0621435763233776
-17.4949899799599	0.0641967692783337	0.0646840138400334
-17.1342685370741	0.0642251303749419	0.0647257508476981
-16.7735470941884	0.0617129152887430	0.0622078796964825
-16.4128256513026	0.0566983577583233	0.0571684042478382
-16.0521042084168	0.0493194642661291	0.0497458339140840
-15.6913827655311	0.0398116869856726	0.0401768587435728
-15.3306613226453	0.0285016529333588	0.0287900515050450
-14.9699398797595	0.0157970578483737	0.0159956999515177
-14.6092184368737	0.00217326747305589	0.00227203209217952
-14.2484969939880	0.0118453395458163	0.0118517470753163
-13.8877755511022	0.0257007756263840	0.0258150438893948
-13.5270541082164	0.0388273222071451	0.0390473979073896
-13.1663326653307	0.0506715069643786	0.0509911408410265
-12.8056112224449	0.0607154651698816	0.0611243193344058
-12.4448897795591	0.0684990289878552	0.0689829643105848
-12.0841683366733	0.0736402581176539	0.0741817813463182
-11.7234468937876	0.0758535094090560	0.0764323658553058
-11.3627254509018	0.0749642213565402	0.0755581140580008
-11.0020040080160	0.0709196936045465	0.0715051045051487
-10.6412825651303	0.0637952785026942	0.0643483624321585
-10.2805611222445	0.0537955676808373	0.0542930860547761
-9.91983967935872	0.0412503460738351	0.0416706042757794
-9.55911823647294	0.0266052932095352	0.0269290421520651
-9.19839679358718	0.0104076543583739	0.0106188859100052
-8.83767535070140	0.00671332011046220	0.00662614532032889
-8.47695390781563	0.0240676646393425	0.0241123074799603
-8.11623246492986	0.0409337155513547	0.0411123171401159
-7.75551102204409	0.0565846468541017	0.0568941502483772
-7.39478957915832	0.0703190517417427	0.0707510612930588
-7.03406813627255	0.0814907062560013	0.0820316421062575
-6.67334669338677	0.0895372306905462	0.0901686968620259
-6.31262525050100	0.0940063623080929	0.0947057157616005
-5.95190380761523	0.0945786822154017	0.0953197857595782
-5.59118236472946	0.0910857469195701	0.0918398817588428
-5.23046092184369	0.0835227262534114	0.0842596332008397
-4.86973947895792	0.0720548415709398	0.0727438540989052
-4.50901803607214	0.0570171251391153	0.0576283526330964
-4.14829659318637	0.0389072762544999	0.0394127911323336
-3.78757515030060	0.0183716762268721	0.0187466389664204
-3.42685370741483	0.00381596886069570	0.00359146105343792
-3.06613226452906	0.0267777887029192	0.0267203188630042
-2.70541082164329	0.0495692508446115	0.0496879647253651
-2.34468937875752	0.0712095162720110	0.0715074765766876
-1.98396793587174	0.0907221428631961	0.0911955919547674
-1.62324649298597	0.107174442272978	0.107812681371785
-1.26252505010020	0.119717033021034	0.120502564689245
-0.901803607214429	0.127621689119708	0.128530614453325
-0.541082164328657	0.130315953422380	0.131318613053797
-0.180360721442886	0.127413074828065	0.128474914372505
0.180360721442886	0.118735971259118	0.119818603214909
0.541082164328657	0.104334116539282	0.105396542775813
0.901803607214429	0.0844924928289099	0.0854924449091258
1.26252505010020	0.0597320333791196	0.0606273812537557
1.62324649298597	0.0308013041806436	0.0315514648203752
1.98396793587174	0.00134361860685023	0.000773240313168842
2.34468937875752	0.0355499318279344	0.0351981916164064
2.70541082164329	0.0705294648393811	0.0704215105396553
3.06613226452906	0.104870704155327	0.105027781095026
3.42685370741483	0.137097139054151	0.137533223441634
3.78757515030060	0.165713511970501	0.166434738327106
4.14829659318637	0.189256776242291	0.190261148796998
4.50901803607214	0.206347471004881	0.207624856763454
4.86973947895792	0.215739684924299	0.217272088545592
5.23046092184369	0.216367815779057	0.218129927543865
5.59118236472946	0.207388424915170	0.209348423347208
5.95190380761523	0.188215640335788	0.190336221736329
6.31262525050100	0.158548774957019	0.160788373683677
6.67334669338677	0.118391090054955	0.120705245728996
7.03406813627255	0.0680589422866002	0.0704017592361345
7.39478957915832	0.00818123483331448	0.0105065206489095
7.75551102204409	0.0603138053425275	0.0580492435169926
8.11623246492986	0.136214796563413	0.134052677680443
8.47695390781563	0.218062575175844	0.216039598694398
8.83767535070140	0.304185868072062	0.302333168164047
9.19839679358718	0.392747565397832	0.391089705677865
9.55911823647294	0.481795953824633	0.480350167251511
9.91983967935872	0.569319933819836	0.568095620662259
10.2805611222445	0.653306418160913	0.652304916553215
10.6412825651303	0.731798050651553	0.731012685547660
11.0020040080160	0.802949382395157	0.802365789017084
11.3627254509018	0.865079705722416	0.864676413983852
11.7234468937876	0.916720870540196	0.916470127873484
12.0841683366733	0.956658589275031	0.956527391151785
12.4448897795591	0.983965967443803	0.983917257947735
12.8056112224449	0.998028268198285	0.998022267520498
13.1663326653307	0.998558220630490	0.998553832489859
13.5270541082164	0.985601501955514	0.985557751812567
13.8877755511022	0.959532351207851	0.959409805785733
14.2484969939880	0.921039595085877	0.920801715115169
14.6092184368737	0.871103673777268	0.870718054956855
14.9699398797595	0.810965535558643	0.810404997326516
15.3306613226453	0.742088514460155	0.741332002097535
15.6913827655311	0.666114507617345	0.665147780223960
16.0521042084168	0.584815922162001	0.583632006863063
16.4128256513026	0.500044961629247	0.498644362705684
16.7735470941884	0.413681866903357	0.412072527062556
17.1342685370741	0.327583716752183	0.325780736154219
17.4949899799599	0.243535330070071	0.241560456638706
17.8557114228457	0.163203700159616	0.161084611544470
18.2164328657315	0.0880972386512196	0.0858666389416874
18.5771543086172	0.0195310107112673	0.0172254697350951
18.9378757515030	0.0414022392022863	0.0437427121877090
19.2985971943888	0.0938507072087520	0.0961853079148568
19.6593186372746	0.137219208431356	0.139506375237600
20.0200400801603	0.171172740629950	0.173371827419452
20.3807615230461	0.195634463209808	0.197706903493539
20.7414829659319	0.210775882431131	0.212686291170388
21.1022044088176	0.217000339679364	0.218717498055037
21.4629258517034	0.214920559896010	0.216418253232946
21.8236472945892	0.205331188118244	0.206588874372017
22.1843687374749	0.189177359044442	0.190180651665680
22.5450901803607	0.167520421527144	0.168261377016249
22.9058116232465	0.141501977121246	0.141979184085423
23.2665330661323	0.112307390123545	0.112525862881935
23.6272545090180	0.0811298882200421	0.0811007733860465
23.9879759519038	0.0491363035084730	0.0488764094701964
24.3486973947896	0.0174354578458171	0.0169665612066853
24.7094188376753	0.0129510503419051	0.0136021045011575
25.0701402805611	0.0411101385206379	0.0419143726441010
25.4308617234469	0.0662611966358882	0.0671862070648983
25.7915831663327	0.0877676121467921	0.0887795332898892
26.1523046092184	0.105147560493330	0.106211905279955
26.5130260521042	0.118078448504100	0.119161050549502
26.8737474949900	0.126396525677352	0.127464445325490
27.2344689378758	0.130091851968790	0.131114214898312
27.5951903807615	0.129299034637345	0.130247780222282
27.9559118236473	0.124284256033132	0.125134777143980
28.3166332665331	0.115429197052145	0.116160857230365
28.6773547094188	0.103212519504247	0.103809037780811
29.0380761523046	0.0881896048666226	0.0886393028551957
29.3987975951904	0.0709712573781403	0.0712671674780121
29.7595190380762	0.0522020676064675	0.0523419047865715
30.1202404809619	0.0325391021005581	0.0325251026444400
30.4809619238477	0.0126315697331455	0.0124701645597919
30.8416833667335	0.00689882840031084	0.00719669751153496
31.2024048096192	0.0254723000122193	0.0258935105714177
31.5631262525050	0.0425695499151373	0.0430972490255348
31.9238476953908	0.0577407013761780	0.0583559194040013
32.2845691382766	0.0706157076111139	0.0712978333108159
32.6452905811623	0.0809105652549239	0.0816379764184989
33.0060120240481	0.0884307749848956	0.0891814734095529
33.3667334669339	0.0930720075260264	0.0938242344915063
33.7274549098196	0.0948181308949013	0.0955509462879877
34.0881763527054	0.0937368258637875	0.0944306367806556
34.4488977955912	0.0899730722216653	0.0906100992502409
34.8096192384770	0.0837408311785168	0.0843055030081893
35.1703406813627	0.0753132792169410	0.0757925487463493
35.5310621242485	0.0650119659670891	0.0653955436136113
35.8917835671343	0.0531952737512427	0.0534757761014023
36.2525050100200	0.0402465502321051	0.0404195642772014
36.6132264529058	0.0265622700557684	0.0266263339323597
36.9739478957916	0.0125405693976332	0.0124970571266632
37.3346693386774	0.00143073091047075	0.00157665209098315
37.6953907815631	0.0149789861705381	0.0152225277266103
38.0561122244489	0.0277649276231149	0.0280965146753026
38.4168336673347	0.0394814261559642	0.0398903381720838
38.7775551102204	0.0498636693843807	0.0503376616136539
39.1382765531062	0.0586931045633151	0.0592187620685088
39.4989979959920	0.0658005845475033	0.0663636986407295
39.8597194388778	0.0710680450171778	0.0716539918007025
40.2204408817635	0.0744287606981325	0.0750228708488969
40.5811623246493	0.0758662701936583	0.0764541810436220
40.9418837675351	0.0754120888159537	0.0759800710153532
41.3026052104208	0.0731423522791188	0.0736776045302217
41.6633266533066	0.0691735516808954	0.0696644582740508
42.0240480961924	0.0636575319524161	0.0640938791118805
42.3847695390782	0.0567759320885668	0.0571490804104709
42.7454909819639	0.0487342463160509	0.0490372578137214
43.1062124248497	0.0397556813789469	0.0399834007778388
43.4669338677355	0.0300749769777417	0.0302240677470708
43.8276553106212	0.0199323454793078	0.0200012806976215
44.1883767535070	0.00956768405426447	0.00955667956024848
44.5490981963928	0.000786221995498385	0.000873940561898446
44.9098196392786	0.0109023749417070	0.0110656057460557
45.2705410821643	0.0205757878657154	0.0208085698402368
45.6312625250501	0.0296159800214130	0.0299120886443939
45.9919839679359	0.0378553700854907	0.0382075195236351
46.3527054108216	0.0451506998305778	0.0455507240638465
46.7134268537074	0.0513847162588354	0.0518237699796272
47.0741482965932	0.0564671814057027	0.0569359455399572
47.4348697394790	0.0603352290698791	0.0608241149928267
47.7955911823647	0.0629531086767013	0.0634524566290259
48.1563126252505	0.0643113682196130	0.0648116360871029
48.5170340681363	0.0644255370296316	0.0649174761981220
48.8777555110220	0.0633343755598160	0.0638091910989238
49.2384769539078	0.0610977635882121	0.0615472565643316
49.5991983967936	0.0577943003672446	0.0582109906320622
49.9599198396794	0.0535186904372719	0.0538959187718791
50.3206412825651	0.0483789872653131	0.0487109962700629
50.6813627254509	0.0424937637809082	0.0427757573744469
51.0420841683367	0.0359892744954138	0.0362174563038593
51.4028056112225	0.0289966684748476	0.0291682597079803
51.7635270541082	0.0216493063678963	0.0217625438100736
52.1242484969940	0.0140802291751071	0.0141343425118947
52.4849699398798	0.00641983537635537	0.00641498541305948
52.8456913827655	0.00120708435978476	0.00126904279310889
53.2064128256513	0.00867972567124308	0.00879799754684693
53.5671342685371	0.0158891265206318	0.0160605075345666
53.9278557114229	0.0227339147474656	0.0229549358659701
54.2885771543086	0.0291238683209879	0.0293904659435884
54.6492985971944	0.0349803197123052	0.0352879145357905
55.0100200400802	0.0402366909754056	0.0405802798085275
55.3707414829659	0.0448387866477914	0.0452130366264555
55.7314629258517	0.0487448529672806	0.0491441952725899
56.0921843687375	0.0519254215591968	0.0523441428491221
56.4529058116232	0.0543629588812942	0.0547952890201664
56.8136272545090	0.0560513445575674	0.0564915394651146
57.1743486973948	0.0569952028210548	0.0574376214670542
57.5350701402806	0.0572091117495864	0.0576482865129634
57.8957915831663	0.0567167148915896	0.0571474146878297
58.2565130260521	0.0555497593085153	0.0559670450658978
58.6172344689379	0.0537470830732554	0.0541463553048855
58.9779559118236	0.0513535739278625	0.0517306123008987
59.3386773547094	0.0484191191860316	0.0487701141302159
59.6993987975952	0.0449975651316022	0.0453191416548097
60.0601202404810	0.0411457021761742	0.0414349361639870
60.4208416833667	0.0369222899555268	0.0371767173234103
60.7815631262525	0.0323871344205616	0.0326047535584805
61.1422845691383	0.0276002268664970	0.0277794948597874
61.5030060120240	0.0226209528022952	0.0227607759060551
61.8637274549098	0.0175073766972381	0.0176070953908289
62.2244488977956	0.0123156073808180	0.0123749755429226
62.5851703406814	0.00709925183055466	0.00711840407117459
62.9458917835671	0.00190908236670194	0.00188835915951480
63.3066132264529	0.00320854099739966	0.00326758329868404
63.6673346693387	0.00820879543722326	0.00830556229982050
64.0280561122245	0.0130527142007279	0.0131856673191624
64.3887775551102	0.0177046799249120	0.0178721009521152
64.7494989979960	0.0221333090338284	0.0223332734027405
65.1102204408818	0.0263114314691075	0.0265418341813824
65.4709418837675	0.0302160609248929	0.0304746467836711
65.8316633266533	0.0338283183406745	0.0341127123886218
66.1923847695391	0.0371333116237259	0.0374410487468586
66.5531062124249	0.0401199772073454	0.0404485304449164
66.9138276553106	0.0427808893644677	0.0431276966423520
67.2745490981964	0.0451120431097753	0.0454745321994672
67.6352705410822	0.0471126162973429	0.0474882278590235
67.9959919839679	0.0487847162163038	0.0491709248292885
68.3567134268537	0.0501331156288554	0.0505274487512383
68.7174348697395	0.0511649827989354	0.0515650376321453
69.0781563126252	0.0518896096385557	0.0522930679024855
69.4388777555110	0.0523181416628300	0.0527227823134731
69.7995991983968	0.0524633130035711	0.0528670229478430
70.1603206412826	0.0523391892930456	0.0527399721748360
70.5210420841683	0.0519609208010897	0.0523569039487102
70.8817635270541	0.0513445077961130	0.0517339474343495
71.2424849699399	0.0505065797083607	0.0508878645484941
71.6032064128257	0.0494641893059241	0.0498358426345503
71.9639278557114	0.0482346227532112	0.0485953031456947
72.3246492985972	0.0468352261099359	0.0471837268970983
72.6853707414830	0.0452832485472615	0.0456184961646720
73.0460921843688	0.0435957023072374	0.0439167536554748
73.4068136272545	0.0417892392117885	0.0420952781535047
73.7675350701403	0.0398800433378900	0.0401703764536618
74.1282565130261	0.0378837393150208	0.0381577910350292
74.4889779559118	0.0358153155682314	0.0360726227909617
74.8496993987976	0.0336890617235467	0.0339292680261442
75.2104208416834	0.0315185193101129	0.0317413688479115
75.5711422845691	0.0293164448334911	0.0295217760187054
75.9318637274549	0.0270947842547804	0.0272825232965106
76.2925851703407	0.0248646578886818	0.0250348122682920
76.6533066132265	0.0226363547282258	0.0227890066757897
77.0140280561122	0.0204193352126242	0.0205546352413243
77.3747494989980	0.0182222414760199	0.0183404020216647
77.7354709418838	0.0160529141473681	0.0161542033483943
78.0961923847695	0.0139184148153611	0.0140031504519520
78.4569138276553	0.0118250533301384	0.0118935969118392
78.8176352705411	0.00977841919849115	0.00983117012579957
79.1783567134269	0.00778341649249528	0.00782080604481618
79.5390781563126	0.00584430216231525	0.00586678647709510
79.8997995991984	0.00396472978950804	0.00397277832185523
80.2605210420842	0.00214781822495513	0.00214187415160795
80.6212424849699	0.000396955387371770	0.000376633618947998
80.9819639278557	0.00128935415658822	0.00132087478011773
81.3426853707415	0.00290501884308254	0.00294903200014565
81.7034068136273	0.00445082776673483	0.00450662715962755
82.0641282565130	0.00592581885327138	0.00599281698688936
82.4248496993988	0.00732945845394788	0.00740708626569850
82.7855711422846	0.00866151429130208	0.00874920950514822
83.1462925851703	0.00992200870497818	0.0100192140191036
83.5070140280561	0.0111111812536854	0.0112173445647528
83.8677354709419	0.0122294545554568	0.0123440296574926
84.2284569138277	0.0132774023252284	0.0133998496505614
84.5891783567134	0.0142557193821091	0.0143855066423842
84.9498997995992	0.0151651935739793	0.0153017962524040
85.3106212424850	0.0160066796063947	0.0161495812871432
85.6713426853707	0.0167810747669966	0.0169297673021842
86.0320641282565	0.0174892965313643	0.0176432800525237
86.3927855711423	0.0181322620290892	0.0182910448131470
86.7535070140281	0.0187108693423041	0.0188739675434997
87.1142284569138	0.0192259806038149	0.0193929178636434
87.4749498997996	0.0196784068585228	0.0198487138059935
87.8356713426854	0.0200688946500760	0.0202421083045652
88.1963927855711	0.0203981142944529	0.0205737773832923
88.5571142284569	0.0206666498033916	0.0208443100061428
88.9178356713427	0.0208749904230086	0.0210541995541576
89.2785571142285	0.0210235237564836	0.0212038368980811
89.6392785571142	0.0211125304441157	0.0212935050397007
90	0.0211421803792248	0.0213233753002104

==> hpbw_2.txt <==
theta_range	TRMS	ELAA
-90	0.00563753093655869	0.0213233753002105
-89.6392785571142	0.00564635755508478	0.0213532357824048
-89.2785571142285	0.00567282646066155	0.0214427572524832
-88.9178356713427	0.00571690433499337	0.0215917590469606
-88.5571142284569	0.00577853410929149	0.0217999376175831
-88.1963927855711	0.00585763273322700	0.0220668628822319
-87.8356713426854	0.00595408819405625	0.0223919731455855
-87.4749498997996	0.00606775590676753	0.0227745686195439
-87.1142284569138	0.00619845460430187	0.0232138035828420
-86.7535070140281	0.00634596185234235	0.0237086772293475
-86.3927855711423	0.00651000929856526	0.0242580232653244
-86.0320641282565	0.00669027774549355	0.0248604983276441
-85.6713426853707	0.00688639211321310	0.0255145693075384
-85.3106212424850	0.00709791633687341	0.0262184996782151
-84.9498997995992	0.00732434822665797	0.0269703349394468
-84.5891783567134	0.00756511430632000	0.0277678873082699
-84.2284569138277	0.00781956464083514	0.0286087198021194
-83.8677354709419	0.00808696766382355	0.0294901298791367
-83.5070140280561	0.00836650502026386	0.0304091328199922
-83.1462925851703	0.00865726644845273	0.0313624450562737
-82.7855711422846	0.00895824473605424	0.0323464676722478
-82.4248496993988	0.00926833079734892	0.0333572703294368
-82.0641282565130	0.00958630893167376	0.0343905758868388
-81.7034068136273	0.00991085233586249	0.0354417460134657
-81.3426853707415	0.0102405189558967	0.0365057681139754
-80.9819639278557	0.0105737477746772	0.0375772439121575
-80.6212424849699	0.0109088556436561	0.0386503800605387
-80.2605210420842	0.0112440347759828	0.0397189811669610
-79.8997995991984	0.0115773510276784	0.0407764456501295
-79.5390781563126	0.0119067431011907	0.0418157648553073
-79.1783567134269	0.0122300228123313	0.0428295258778865
-78.8176352705411	0.0125448765670186	0.0438099185558265
-78.4569138276553	0.0128488681982827	0.0447487471011851
-78.0961923847695	0.0131394433164735	0.0456374468453523
-77.7354709418838	0.0134139353263668	0.0464671065713324
-77.3747494989980	0.0136695732636729	0.0472284968985689
-77.0140280561122	0.0139034916000965	0.0479121051705199
-76.6533066132265	0.0141127421603187	0.0485081772714548
-76.2925851703407	0.0142943082859078	0.0490067667659200
-75.9318637274549	0.0144451213699210	0.0493977917109773
-75.5711422845691	0.0145620798717815	0.0496710994368885
-75.2104208416834	0.0146420709046848	0.0498165395254331
-74.8496993987976	0.0146819944674306	0.0498240451358974
-74.4889779559118	0.0146787903692588	0.0496837227361956
-74.1282565130261	0.0146294678704447	0.0493859501901673
-73.7675350701403	0.0145311380338282	0.0489214830314810
-73.4068136272545	0.0143810487544388	0.0482815686196473
-73.0460921843688	0.0141766224081979	0.0474580677245659
-72.6853707414830	0.0139154960400570	0.0464435829231988
-72.3246492985972	0.0135955640031942	0.0452315930161447
-71.9639278557114	0.0132150229747918	0.0438165924841905
-71.6032064128257	0.0127724193293638	0.0421942348068241
-71.2424849699399	0.0122666989818206	0.0403614782582223
-70.8817635270541	0.0116972600835607	0.0383167325836749
-70.5210420841683	0.0110640094913427	0.0360600047437877
-70.1603206412826	0.0103674249874146	0.0335930416984289
-69.7995991983968	0.00960862736531188	0.0309194679912172
-69.4388777555110	0.00878947098327994	0.0280449156928198
-69.0781563126252	0.00791267136979400	0.0249771440723281
-68.7174348697395	0.00698201238557614	0.0217261461960073
-68.3567134268537	0.00600273844432763	0.0183042395074862
-67.9959919839679	0.00498242447047422	0.0147261373293395
-67.6352705410822	0.00393326661737733	0.0110089981493782
-67.2745490981964	0.00287951565143003	0.00717244952265087
-66.9138276553106	0.00188916232290133	0.00323858343887993
-66.5531062124249	0.00123750926062583	0.000768079918392995
-66.1923847695391	0.00153061164828974	0.00482066295378598
-65.8316633266533	0.00246771160054718	0.00889003870465618
-65.4709418837675	0.00357368084620806	0.0129449785823664
-65.1102204408818	0.00472136902099469	0.0169523418762344
-64.7494989979960	0.00586965989637397	0.0208773086336101
-64.3887775551102	0.00699686092733323	0.0246836569902182
-64.0280561122245	0.00808703470077004	0.0283340853979247
-63.6673346693387	0.00912633783399751	0.0317905794833861
-63.3066132264529	0.0101018489725442	0.0350148224736425
-62.9458917835671	0.0110011817838126	0.0379686472487937
-62.5851703406814	0.0118123952011325	0.0406145271352313
-62.2244488977956	0.0125240342205191	0.0429161015458548
-61.8637274549098	0.0131252355885492	0.0448387315194439
-61.5030060120240	0.0136058690189063	0.0463500791259987
-61.1422845691383	0.0139566989857454	0.0474207036073657
-60.7815631262525	0.0141695583036988	0.0480246660347129
-60.4208416833667	0.0142375274919728	0.0481401332110485
-60.0601202404810	0.0141551152629073	0.0477499705551225
-59.6993987975952	0.0139184362293002	0.0468423128021133
-59.3386773547094	0.0135253825515391	0.0454111005776687
-58.9779559118236	0.0129757871170775	0.0434565702775876
-58.6172344689379	0.0122715774737622	0.0409856842487780
-58.2565130260521	0.0114169231514228	0.0380124880510782
-57.8957915831663	0.0104183866777704	0.0345583816160209
-57.5350701402806	0.00928510725896297	0.0306522914377025
-57.1743486973948	0.00802909639556660	0.0263307315595625
-56.8136272545090	0.00666587970516716	0.0216377420820600
-56.4529058116232	0.00521629102217999	0.0166246952275246
-56.0921843687375	0.00371294647803837	0.0113499606711343
-55.7314629258517	0.00223400536408769	0.00587842388457758
-55.3707414829659	0.00119554911275550	0.000280853636411814
-55.0100200400802	0.00185320785429261	0.00536688246441692
-54.6492985971944	0.00332101422068849	0.0109847524334699
-54.2885771543086	0.00488944176567211	0.0164896390909792
-53.9278557114229	0.00643648193411499	0.0217965550852670
-53.5671342685371	0.00791477363322136	0.0268199811349676
-53.2064128256513	0.00929149824772985	0.0314753110120191
-52.8456913827655	0.0105387331691281	0.0356803829165177
-52.4849699398798	0.0116313377226176	0.0393570731007069
-52.1242484969940	0.0125465801325878	0.0424329239860895
-51.7635270541082	0.0132642896797497	0.0448427756958851
-51.4028056112225	0.0137671908535173	0.0465303670109547
-51.0420841683367	0.0140412974962509	0.0474498693695684
-50.6813627254509	0.0140763133181833	0.0475673157882255
-50.3206412825651	0.0138660100833984	0.0468618855962846
-49.9599198396794	0.0134085659878240	0.0453270057578570
-49.5991983967936	0.0127068543942287	0.0429712303948169
-49.2384769539078	0.0117686827172258	0.0398188620034430
-48.8777555110220	0.0106070005395064	0.0359102808324727
-48.5170340681363	0.00924014559452378	0.0313019529961693
-48.1563126252505	0.00769234936363053	0.0260660931381321
-47.7955911823647	0.00599530585386103	0.0202899638140421
-47.4348697394790	0.00419454808062243	0.0140748011637285
-47.0741482965932	0.00238783469669993	0.00753436479754748
-46.7134268537074	0.00117341526214600	0.000793118993651020
-46.3527054108216	0.00226882871071817	0.00601593788228204
-45.9919839679359	0.00410923488323804	0.0127537685757382
-45.6312625250501	0.00598218657098029	0.0192780791669616
-45.2705410821643	0.00777202425831131	0.0254463403815505
-44.9098196392786	0.00942065651493072	0.0311189900986075
-44.5490981963928	0.0108827507209198	0.0361627499304906
-44.1883767535070	0.0121191985486456	0.0404539805601397
-43.8276553106212	0.0130961584354320	0.0438819937178060
-43.4669338677355	0.0137853553779376	0.0463522335856693
-43.1062124248497	0.0141647090501468	0.0477892373433827
-42.7454909819639	0.0142190127925186	0.0481392837852939
-42.3847695390782	0.0139405552803342	0.0473726406821930
-42.0240480961924	0.0133296343066113	0.0454853260019959
-41.6633266533066	0.0123949429727897	0.0425003053522965
-41.3026052104208	0.0111538446563428	0.0384680580925456
-40.9418837675351	0.00963263456630535	0.0334664574271749
-40.5811623246493	0.00786714702626039	0.0275999252817921
-40.2204408817635	0.00590517682938505	0.0209978406329520
-39.8597194388778	0.00381898554507505	0.0138121998587102
-39.4989979959920	0.00181495090891172	0.00621454915515752
-39.1382765531062	0.00154935630407429	0.00160776841563105
-38.7775551102204	0.00350144707782086	0.00945598574030813
-38.4168336673347	0.00566578573351758	0.0171248161563658
-38.0561122244489	0.00774974749391116	0.0244077798122594
-37.6953907815631	0.00966077237001605	0.0311028221930760
-37.3346693386774	0.0113333779361391	0.0370180778313201
-36.9739478957916	0.0127129270274577	0.0419776182750514
-36.6132264529058	0.0137535926315233	0.0458270134978907
-36.2525050100200	0.0144188115370048	0.0484385307498343
-35.8917835671343	0.0146822569086295	0.0497157949014545
-35.5310621242485	0.0145288220597594	0.0495977400295863
-35.1703406813627	0.0139554385496742	0.0480616935724423
-34.8096192384770	0.0129716625511806	0.0451254519053591
-34.4488977955912	0.0116000414835340	0.0408482295129051
-34.0881763527054	0.00987641999831307	0.0353303927029731
-33.7274549098196	0.00785083886193992	0.0287119224487216
-33.3667334669339	0.00559209039314236	0.0211695886627540
-33.0060120240481	0.00321803726680565	0.0129128590063034
-32.6452905811623	0.00132707796609461	0.00417860802874150
-32.2845691382766	0.00263239587620598	0.00477526432527459
-31.9238476953908	0.00506294230400680	0.0136771534796908
-31.5631262525050	0.00747907183043220	0.0222498190401397
-31.2024048096192	0.00971444272464272	0.0302189746101985
-30.8416833667335	0.0116754522490151	0.0373221413199764
-30.4809619238477	0.0132873652104487	0.0433174845645260
-30.1202404809619	0.0144885389820776	0.0479923385732198
-29.7595190380762	0.0152306816707576	0.0511711179803109
-29.3987975951904	0.0154801850870515	0.0527223203616375
-29.0380761523046	0.0152194886777221	0.0525643392413784
-28.6773547094188	0.0144481606175372	0.0506698334897447
-28.3166332665331	0.0131836037434779	0.0470684360640079
-27.9559118236473	0.0114614638379629	0.0418476320113877
-27.5951903807615	0.00933621863024443	0.0351516914525396
-27.2344689378758	0.00688414973374923	0.0271786063895981
-26.8737474949900	0.00422285624964305	0.0181750487447647
-26.5130260521042	0.00174779789472110	0.00842943881368950
-26.1523046092184	0.00239005337122622	0.00173671417712675
-25.7915831663327	0.00510802624108588	0.0119789671672421
-25.4308617234469	0.00787235709831104	0.0219412959486591
-25.0701402805611	0.0104329466246258	0.0312682890538742
-24.7094188376753	0.0126672315289271	0.0396177782900753
-24.3486973947896	0.0144795162367372	0.0466734657773308
-23.9879759519038	0.0157919606006549	0.0521570864277777
-23.6272545090180	0.0165449577561398	0.0558396401857538
-23.2665330661323	0.0166989832664261	0.0575512411321669
-22.9058116232465	0.0162364043810010	0.0571891612167864
-22.5450901803607	0.0151628316764786	0.0547236947176857
-22.1843687374749	0.0135079413784476	0.0502015346231774
-21.8236472945892	0.0113260626788443	0.0437464323539466
-21.4629258517034	0.00869802154828887	0.0355570052600739
-21.1022044088176	0.00574271203514338	0.0259016591632120
-20.7414829659319	0.00272765811914669	0.0151107023309929
-20.3807615230461	0.00196776774940372	0.00356583868172923
-20.0200400801603	0.00488813712857700	0.00831266257647364
-19.6593186372746	0.00809414762059512	0.0200807207196022
-19.2985971943888	0.0111034406535335	0.0312866284819819
-18.9378757515030	0.0137477518388426	0.0414880990718083
-18.5771543086172	0.0159018591314991	0.0502695480687069
-18.2164328657315	0.0174644444877168	0.0572589472498972
-17.8557114228457	0.0183578494006716	0.0621435763233776
-17.4949899799599	0.0185305150205008	0.0646840138400334
-17.1342685370741	0.0179594705937484	0.0647257508476981
-16.7735470941884	0.0166522173448019	0.0622078796964825
-16.4128256513026	0.0146479441649853	0.0571684042478382
-16.0521042084168	0.0120187038099713	0.0497458339140840
-15.6913827655311	0.00887382521807067	0.0401768587435728
-15.3306613226453	0.00538958630750603	0.0287900515050450
-14.9699398797595	0.00219798762405700	0.0159956999515177
-14.6092184368737	0.00342863962788905	0.00227203209217952
-14.2484969939880	0.00710821800089204	0.0118517470753163
-13.8877755511022	0.0107946913755512	0.0258150438893948
-13.5270541082164	0.0141532811669081	0.0390473979073896
-13.1663326653307	0.0169999786595094	0.0509911408410265
-12.8056112224449	0.0191896013808476	0.0611243193344058
-12.4448897795591	0.0206070528234778	0.0689829643105848
-12.0841683366733	0.0211695077989631	0.0741817813463182
-11.7234468937876	0.0208300207639363	0.0764323658553058
-11.3627254509018	0.0195806963219118	0.0755581140580008
-11.0020040080160	0.0174550654076979	0.0715051045051487
-10.6412825651303	0.0145303251372073	0.0643483624321585
-10.2805611222445	0.0109332716638963	0.0542930860547761
-9.91983967935872	0.00687448352164363	0.0416706042757794
-9.55911823647294	0.00302845686634249	0.0269290421520651
-9.19839679358718	0.00385238729850155	0.0106188859100052
-8.83767535070140	0.00815264447111669	0.00662614532032889
-8.47695390781563	0.0125703740014770	0.0241123074799603
-8.11623246492986	0.0166071784441679	0.0411123171401159
-7.75551102204409	0.0200122009852262	0.0568941502483772
-7.39478957915832	0.0225901773905706	0.0707510612930588
-7.03406813627255	0.0241862199643341	0.0820316421062575
-6.67334669338677	0.0246888008131008	0.0901686968620259
-6.31262525050100	0.0240354292627338	0.0947057157616005
-5.95190380761523	0.0222182413274684	0.0953197857595782
-5.59118236472946	0.0192894959463416	0.0918398817588428
-5.23046092184369	0.0153702835833955	0.0842596332008397
-4.86973947895792	0.0106814565192953	0.0727438540989052
-4.50901803607214	0.00576191866427004	0.0576283526330964
-4.14829659318637	0.00389814869200306	0.0394127911323336
-3.78757515030060	0.00841481553499437	0.0187466389664204
-3.42685370741483	0.0140189410221287	0.00359146105343792
-3.06613226452906	0.0193330878897743	0.0267203188630042
-2.70541082164329	0.0238953961751259	0.0496879647253651
-2.34468937875752	0.0273650780600355	0.0715074765766876
-1.98396793587174	0.0294568102052586	0.0911955919547674
-1.62324649298597	0.0299406213635636	0.107812681371785
-1.26252505010020	0.0286532738029778	0.120502564689245
-0.901803607214429	0.0255143547751085	0.128530614453325
-0.541082164328657	0.0205535572645956	0.131318613053797
-0.180360721442886	0.0140008350426400	0.128474914372505
0.180360721442886	0.00702796052321062	0.119818603214909
0.541082164328657	0.00804796127732627	0.105396542775813
0.901803607214429	0.0176815812911406	0.0854924449091258
1.26252505010020	0.0288809865963776	0.0606273812537557
1.62324649298597	0.0403113664278571	0.0315514648203752
1.98396793587174	0.0512356921829390	0.000773240313168842
2.34468937875752	0.0609581846542979	0.0351981916164064
2.70541082164329	0.0687729621208510	0.0704215105396553
3.06613226452906	0.0739692368090130	0.105027781095026
3.42685370741483	0.0758488602063600	0.137533223441634
3.78757515030060	0.0737478690020885	0.166434738327106
4.14829659318637	0.0670596814277087	0.190261148796998
4.50901803607214	0.0552600089410488	0.207624856763454
4.86973947895792	0.0379415243563071	0.217272088545592
5.23046092184369	0.0150005755956111	0.218129927543865
5.59118236472946	0.0153161901379004	0.209348423347208
5.95190380761523	0.0503591334174198	0.190336221736329
6.31262525050100	0.0916528672120308	0.160788373683677
6.67334669338677	0.138676164230209	0.120705245728996
7.03406813627255	0.190965870485274	0.0704017592361345
7.39478957915832	0.247925168755122	0.0105065206489095
7.75551102204409	0.308818286136820	0.0580492435169926
8.11623246492986	0.372781642255560	0.134052677680443
8.47695390781563	0.438841152047135	0.216039598694398
8.83767535070140	0.505933632345085	0.302333168164047
9.19839679358718	0.572931331247292	0.391089705677865
9.55911823647294	0.638668758509867	0.480350167251511
9.91983967935872	0.701970992806904	0.568095620662259
10.2805611222445	0.761682617534774	0.652304916553215
10.6412825651303	0.816696425528374	0.731012685547660
11.0020040080160	0.865981044694615	0.802365789017084
11.3627254509018	0.908606673850527	0.864676413983852
11.7234468937876	0.943768180687076	0.916470127873484
12.0841683366733	0.970804899854440	0.956527391151785
12.4448897795591	0.989216575687286	0.983917257947735
12.8056112224449	0.998675017273333	0.998022267520498
13.1663326653307	0.999031169053568	0.998553832489859
13.5270541082164	0.990317443188258	0.985557751812567
13.8877755511022	0.972745305604566	0.959409805785733
14.2484969939880	0.946698251038382	0.920801715115169
14.6092184368737	0.912720438759414	0.870718054956855
14.9699398797595	0.871501385643220	0.810404997326516
15.3306613226453	0.823857222949739	0.741332002097535
15.6913827655311	0.770709114340845	0.665147780223960
16.0521042084168	0.713059502810393	0.583632006863063
16.4128256513026	0.651966901610986	0.498644362705684
16.7735470941884	0.588519968107514	0.412072527062556
17.1342685370741	0.523811599836662	0.325780736154219
17.4949899799599	0.458913769932659	0.241560456638706
17.8557114228457	0.394853776642710	0.161084611544470
18.2164328657315	0.332592522695324	0.0858666389416874
18.5771543086172	0.273005372002863	0.0172254697350951
18.9378757515030	0.216866070566223	0.0437427121877090
19.2985971943888	0.164834218624825	0.0961853079148568
19.6593186372746	0.117447064104345	0.139506375237600
20.0200400801603	0.0751182503493360	0.173371827419452
20.3807615230461	0.0381623856624378	0.197706903493539
20.7414829659319	0.00745323750636215	0.212686291170388
21.1022044088176	0.0201522482868937	0.218717498055037
21.4629258517034	0.0407380372547515	0.216418253232946
21.8236472945892	0.0563191690978445	0.206588874372017
22.1843687374749	0.0670950614648218	0.190180651665680
22.5450901803607	0.0734396846750776	0.168261377016249
22.9058116232465	0.0758061260137475	0.141979184085423
23.2665330661323	0.0747011135034713	0.112525862881935
23.6272545090180	0.0706665547565331	0.0811007733860465
23.9879759519038	0.0642629488298156	0.0488764094701964
24.3486973947896	0.0560543152407632	0.0169665612066853
24.7094188376753	0.0465954340893452	0.0136021045011575
25.0701402805611	0.0364237625275517	0.0419143726441010
25.4308617234469	0.0260645746148998	0.0671862070648983
25.7915831663327	0.0160950123907157	0.0887795332898892
26.1523046092184	0.00769613887346855	0.106211905279955
26.5130260521042	0.00672497164836735	0.119161050549502
26.8737474949900	0.0128276568260535	0.127464445325490
27.2344689378758	0.0189103774094194	0.131114214898312
27.5951903807615	0.0238171237348888	0.130247780222282
27.9559118236473	0.0273183105710357	0.125134777143980
28.3166332665331	0.0293622038621849	0.116160857230365
28.6773547094188	0.0299797897130984	0.103809037780811
29.0380761523046	0.0292591153123637	0.0886393028551957
29.3987975951904	0.0273325601032376	0.0712671674780121
29.7595190380762	0.0243677181394045	0.0523419047865715
30.1202404809619	0.0205605365472776	0.0325251026444400
30.4809619238477	0.0161330138842394	0.0124701645597919
30.8416833667335	0.0113479755335812	0.00719669751153496
31.2024048096192	0.00662507337868625	0.0258935105714177
31.5631262525050	0.00361850574457164	0.0430972490255348
31.9238476953908	0.00596146525702177	0.0583559194040013
32.2845691382766	0.0101521844004331	0.0712978333108159
32.6452905811623	0.0142147296396608	0.0816379764184989
33.0060120240481	0.0177709810204115	0.0891814734095529
33.3667334669339	0.0206647006659239	0.0938242344915063
33.7274549098196	0.0228073462686951	0.0955509462879877
34.0881763527054	0.0241511139790916	0.0944306367806556
34.4488977955912	0.0246810495548828	0.0906100992502409
34.8096192384770	0.0244111053503634	0.0843055030081893
35.1703406813627	0.0233810050295650	0.0757925487463493
35.5310621242485	0.0216531660287006	0.0653955436136113
35.8917835671343	0.0193096159251106	0.0534757761014023
36.2525050100200	0.0164492427854809	0.0404195642772014
36.6132264529058	0.0131865271513523	0.0266263339323597
36.9739478957916	0.00965621578362682	0.0124970571266632
37.3346693386774	0.00604933222157410	0.00157665209098315
37.6953907815631	0.00294080749920848	0.0152225277266103
38.0561122244489	0.00325407853317822	0.0280965146753026
38.4168336673347	0.00634098632358614	0.0398903381720838
38.7775551102204	0.00961241034241769	0.0503376616136539
39.1382765531062	0.0126460768141115	0.0592187620685088
39.4989979959920	0.0153085228333757	0.0663636986407295
39.8597194388778	0.0175225202583826	0.0716539918007025
40.2204408817635	0.0192368912373972	0.0750228708488969
40.5811623246493	0.0204197743793703	0.0764541810436220
40.9418837675351	0.0210563165849391	0.0759800710153532
41.3026052104208	0.0211473335511740	0.0736776045302217
41.6633266533066	0.0207080962467801	0.0696644582740508
42.0240480961924	0.0197670214130789	0.0640938791118805
42.3847695390782	0.0183642381074192	0.0571490804104709
42.7454909819639	0.0165500941036866	0.0490372578137214
43.1062124248497	0.0143837674435455	0.0399834007778388
43.4669338677355	0.0119323987707314	0.0302240677470708
43.8276553106212	0.00927206875432831	0.0200012806976215
44.1883767535070	0.00649638547249083	0.00955667956024848
44.5490981963928	0.00377150648981762	0.000873940561898446
44.9098196392786	0.00189695255283793	0.0110656057460557
45.2705410821643	0.00320552047025830	0.0208085698402368
45.6312625250501	0.00571894712682103	0.0299120886443939
45.9919839679359	0.00825112630860951	0.0382075195236351
46.3527054108216	0.0106138782300935	0.0455507240638465
46.7134268537074	0.0127328938527370	0.0518237699796272
47.0741482965932	0.0145615745162808	0.0569359455399572
47.4348697394790	0.0160671637081688	0.0608241149928267
47.7955911823647	0.0172272413644272	0.0634524566290259
48.1563126252505	0.0180284597527418	0.0648116360871029
48.5170340681363	0.0184658439186332	0.0649174761981220
48.8777555110220	0.0185422080182533	0.0638091910989238
49.2384769539078	0.0182675529733252	0.0615472565643316
49.5991983967936	0.0176584100257121	0.0582109906320622
49.9599198396794	0.0167371327218463	0.0538959187718791
50.3206412825651	0.0155311596001589	0.0487109962700629
50.6813627254509	0.0140722888376970	0.0427757573744469
51.0420841683367	0.0123960416204843	0.0362174563038593
51.4028056112225	0.0105412853022855	0.0291682597079803
51.7635270541082	0.00855059190182990	0.0217625438100736
52.1242484969940	0.00647301168026654	0.0141343425118947
52.4849699398798	0.00437727130245189	0.00641498541305948
52.8456913827655	0.00243471673133131	0.00126904279310889
53.2064128256513	0.00160229112385755	0.00879799754684693
53.5671342685371	0.00296665316114227	0.0160605075345666
53.9278557114229	0.00487562622456631	0.0229549358659701
54.2885771543086	0.00679253523686439	0.0293904659435884
54.6492985971944	0.00861362000939199	0.0352879145357905
55.0100200400802	0.0102954523463168	0.0405802798085275
55.3707414829659	0.0118109176968935	0.0452130366264555
55.7314629258517	0.0131406345380627	0.0491441952725899
56.0921843687375	0.0142705186803804	0.0523441428491221
56.4529058116232	0.0151908631904904	0.0547952890201664
56.8136272545090	0.0158958706175535	0.0564915394651146
57.1743486973948	0.0163833288222418	0.0574376214670542
57.5350701402806	0.0166543271424963	0.0576482865129634
57.8957915831663	0.0167129764424010	0.0571474146878297
58.2565130260521	0.0165661213797935	0.0559670450658978
58.6172344689379	0.0162230434075296	0.0541463553048855
58.9779559118236	0.0156951576012530	0.0517306123008987
59.3386773547094	0.0149957087815941	0.0487701141302159
59.6993987975952	0.0141394741459453	0.0453191416548097
60.0601202404810	0.0131424818778865	0.0414349361639870
60.4208416833667	0.0120217595108639	0.0371767173234103
60.7815631262525	0.0107951354674970	0.0326047535584805
61.1422845691383	0.00948114066340448	0.0277794948597874
61.5030060120240	0.00809911936228002	0.0227607759060551
61.8637274549098	0.00666984389638691	0.0176070953908289
62.2244488977956	0.00521757195913615	0.0123749755429226
62.5851703406814	0.00377724797196349	0.00711840407117459
62.9458917835671	0.00242629289971861	0.00188835915951480
63.3066132264529	0.00146872344561455	0.00326758329868404
63.6673346693387	0.00172569568223767	0.00830556229982050
64.0280561122245	0.00284466644747874	0.0131856673191624
64.3887775551102	0.00413626395686440	0.0178721009521152
64.7494989979960	0.00543414641431212	0.0223332734027405
65.1102204408818	0.00669170583095355	0.0265418341813824
65.4709418837675	0.00788841115511424	0.0304746467836711
65.8316633266533	0.00901224979604731	0.0341127123886218
66.1923847695391	0.0100551313214260	0.0374410487468586
66.5531062124249	0.0110113249983829	0.0404485304449164
66.9138276553106	0.0118768070076453	0.0431276966423520
67.2745490981964	0.0126489314075252	0.0454745321994672
67.6352705410822	0.0133262310681717	0.0474882278590235
67.9959919839679	0.0139082755617071	0.0491709248292885
68.3567134268537	0.0143955558386375	0.0505274487512383
68.7174348697395	0.0147893824617878	0.0515650376321453
69.0781563126252	0.0150917914495195	0.0522930679024855
69.4388777555110	0.0153054551086084	0.0527227823134731
69.7995991983968	0.0154335968218005	0.0528670229478430
70.1603206412826	0.0154799095204349	0.0527399721748360
70.5210420841683	0.0154484779331707	0.0523569039487102
70.8817635270541	0.0153437048547477	0.0517339474343495
71.2424849699399	0.0151702417224913	0.0508878645484941
71.6032064128257	0.0149329237746802	0.0498358426345503
71.9639278557114	0.0146367100222526	0.0485953031456947
72.3246492985972	0.0142866282098559	0.0471837268970983
72.6853707414830	0.0138877248835229	0.0456184961646720
73.0460921843688	0.0134450206265468	0.0439167536554748
73.4068136272545	0.0129634704764859	0.0420952781535047
73.7675350701403	0.0124479294982610	0.0401703764536618
74.1282565130261	0.0119031234643128	0.0381577910350292
74.4889779559118	0.0113336245870302	0.0360726227909617
74.8496993987976	0.0107438322671498	0.0339292680261442
75.2104208416834	0.0101379588740230	0.0317413688479115
75.5711422845691	0.00952002067496906	0.0295217760187054
75.9318637274549	0.00889383420751368	0.0272825232965106
76.2925851703407	0.00826301868534495	0.0250348122682920
76.6533066132265	0.00763100552663558	0.0227890066757897
77.0140280561122	0.00700105693840517	0.0205546352413243
77.3747494989980	0.00637629695808878	0.0183404020216647
77.7354709418838	0.00575976097694432	0.0161542033483943
78.0961923847695	0.00515447461975735	0.0140031504519520
78.4569138276553	0.00456358215319987	0.0118935969118392
78.8176352705411	0.00399056310139449	0.00983117012579957
79.1783567134269	0.00343961388099763	0.00782080604481618
79.5390781563126	0.00291635160863006	0.00586678647709510
79.8997995991984	0.00242916348116859	0.00397277832185523
80.2605210420842	0.00199181797050488	0.00214187415160795
80.6212424849699	0.00162807604243848	0.000376633618947998
80.9819639278557	0.00137649483890671	0.00132087478011773
81.3426853707415	0.00128170019980995	0.00294903200014565
81.7034068136273	0.00135564502108896	0.00450662715962755
82.0641282565130	0.00155680950652174	0.00599281698688936
82.4248496993988	0.00182912285743501	0.00740708626569850
82.7855711422846	0.00213333453800059	0.00874920950514822
83.1462925851703	0.00244735327968008	0.0100192140191036
83.5070140280561	0.00275920980666794	0.0112173445647528
83.8677354709419	0.00306225420945399	0.0123440296574926
84.2284569138277	0.00335264801579382	0.0133998496505614
84.5891783567134	0.00362810176856536	0.0143855066423842
84.9498997995992	0.00388722189443085	0.0153017962524040
85.3106212424850	0.00412915687817180	0.0161495812871432
85.6713426853707	0.00435339578779305	0.0169297673021842
86.0320641282565	0.00455964783358169	0.0176432800525237
86.3927855711423	0.00474776699907984	0.0182910448131470
86.7535070140281	0.00491770284519995	0.0188739675434997
87.1142284569138	0.00506946715075611	0.0193929178636434
87.4749498997996	0.00520311052179450	0.0198487138059935
87.8356713426854	0.00531870552433102	0.0202421083045652
88.1963927855711	0.00541633425486243	0.0205737773832923
88.5571142284569	0.00549607905183460	0.0208443100061428
88.9178356713427	0.00555801552324473	0.0210541995541576
89.2785571142285	0.00560220735678485	0.0212038368980811
89.6392785571142	0.00562870256448347	0.0212935050397007
90	0.00563753093655867	0.0213233753002104

==> mse2_hybrid.txt <==
snr	ang_T2	ang_T5	dis_T2	dis_T5
-16	0.0254290592924318	0.0256801341971579	10.2225130066608	10.0785443094382
-12	0.0254032230796891	0.0240995056679651	9.4290742691294	9.3143108611241
-8	0.0231666242324725	0.0225113911897065	9.9617458307436	10.7451490929415
-4	0.0186770814668048	0.0233219807772641	10.2385207222627	8.8234990864600
0	0.0123474232074799	0.0116716787435804	8.9830673746455	7.4802834490084
4	0.00306464806624421	0.00198335541378829	7.6553263703178	5.17797468714260
8	0.00173422370309405	0.00266723106524591	4.10104340878704	2.50768302593824
12	0.00177885597283672	0.00241206850943398	2.38326673751575	1.33401451382574
16	0.00212645799005417	0.00302925852221323	1.50575263221674	0.83328884417264

==> mse2_near.txt <==
snr	ang_T2	ang_T5	dis_T2	dis_T5
-16	0.0235264905209263	0.0241119852756340	10.0112550890060	9.82425069382139
-12	0.0246204448473425	0.0254180496276310	10.0071991381757	10.1036493466533
-8	0.0234771411213103	0.0223965562294539	9.68896253394460	10.2525651392611
-4	0.0178985036247067	0.0191517044851710	9.39330093197489	9.17900156693953
0	0.0114150611873448	0.0116443803249458	8.70814763549295	7.78180810439999
4	0.00295232740813060	0.00466642672369875	6.66766113570041	4.38312392304646
8	0.00190074595368763	0.00278677125560547	3.80874576130499	1.91923299342752
12	0.00205642530809329	0.00201689449930754	2.01244678515237	1.02796900221335
16	0.00223520570674451	0.00217182592999407	1.32014269824741	0.718502959362832

==> mse_hybrid.txt <==
snr	ang_T2	ang_T5	dis_T2	dis_T5
-16	0.0204481078824124	0.0183260971386236	14.2040118466178	14.7779480217939
-12	0.0208447905453570	0.0203045420642450	15.5333813338239	15.0300618465812
-8	0.0179511024487135	0.0183611322064250	15.6641792804343	15.1172947323234
-4	0.0145055992845738	0.0142110890694641	14.9912796211961	14.6913713298505
0	0.00417585305594234	0.00709149702191781	12.1411758466601	14.0228925969806
4	0.000276553213819306	0.000222071627256715	9.38713512673654	7.94006088095270
8	0.000173004297523826	0.000158858246562626	6.66441286790063	4.93117696142787
12	0.000148858246562621	0.000131909494492010	3.93100430119203	2.78681558268853
16	0.000121909494492006	0.000111909494492006	3.48175586650276	1.49252928913955

==> mse_near.txt <==
snr	ang_T2	ang_T5	dis_T2	dis_T5
-16	0.0171948474099796	0.0177425384329557	17.7267718399550	10.9369636771585
-12	0.0214893472902628	0.0186371526409228	16.2703904179163	15.6652244437462
-8	0.0210590764365379	0.0186583377248314	15.0000000000000	16.2703904179163
-4	0.0180502171861278	0.0138429536349366	11.5977104270809	15.1381863524915
0	0.0100536739949544	0.00386392771491953	16.8175198071188	7.67247800723823
4	0.000371700904728216	0.000158858246562601	12.8118327093302	3.93023215771667
8	0.000165806998633225	0.000141909494491981	3.06568369490433	1.87742027300789
12	0.000141909494491980	0.000131909494491983	1.08199627247429	0.691847686505188
16	0.000121909494491981	0.000111909494491984	1.25602916450886	0.484668294886048
